State-dependent Trotter Limits and their approximations

The Trotter product formula is a key instrument in numerical simulations of quantum systems. However, computers cannot deal with continuous degrees of freedom, such as the position of particles in molecules, or the amplitude of electromagnetic fields. It is therefore necessary to discretize these variables to make them amenable to digital simulations. Here, we give sufficient conditions to conclude the validity of this approximate discretized physics. Essentially, it depends on the state-dependent Trotter error, for which we establish explicit bounds that are also of independent interest.

==> StrongHOsq_small.csv <==
n,1,2,3,4,5
1,1.36E-14,0,0,0,0
2,1.35E-14,1.46E-14,0,0,0
3,0.000879556,1.46E-14,0.000879556,0,0
4,0.000879556,0.002322679,0.000879556,0.002322679,0
5,0.001915223,0.002322679,0.002249935,0.002322679,0.002069621
6,0.001915223,0.000196261,0.002249935,0.000292763,0.002069621
7,0.004118408,0.000196261,0.002937573,0.000292763,0.003798082
8,0.004118408,0.004649965,0.002937573,0.00396861,0.003798082
9,0.004502155,0.004649965,0.004583946,0.00396861,0.005354209
10,0.004502155,0.005813805,0.004583946,0.003891789,0.005354209
11,0.006486682,0.005813805,0.005150595,0.003891789,0.003238519
12,0.006486682,0.006346829,0.005150595,0.007145904,0.003238519
13,0.007901388,0.006346829,0.004047644,0.007145904,0.007301529
14,0.007901388,0.00961548,0.004047644,0.006259554,0.007301529
15,0.009007398,0.00961548,0.005588763,0.006259554,0.00923715
16,0.009007398,0.01116828,0.005588763,0.006833128,0.00923715
17,0.01034417,0.01116828,0.007580703,0.006833128,0.007494369
18,0.01034417,0.013180853,0.007580703,0.008573394,0.007494369
19,0.011377516,0.013180853,0.008083823,0.008573394,0.012052006
20,0.011377516,0.015474938,0.008083823,0.007172191,0.012052006
21,0.012399772,0.015474938,0.010545738,0.007172191,0.011973987
22,0.012399772,0.017269067,0.010545738,0.007886578,0.011973987
23,0.013361687,0.017269067,0.012624151,0.007886578,0.011992143
24,0.013361687,0.019321691,0.012624151,0.008420276,0.011992143
25,0.014210183,0.019321691,0.014588489,0.008420276,0.0141437
26,0.014210183,0.021220761,0.014588489,0.008318346,0.0141437
27,0.01502553,0.021220761,0.017185457,0.008318346,0.013563257
28,0.01502553,0.023012356,0.017185457,0.00951411,0.013563257
29,0.015765647,0.023012356,0.019475435,0.00951411,0.014286645
30,0.015765647,0.024814284,0.019475435,0.010768716,0.014286645
31,0.016448754,0.024814284,0.021918624,0.010768716,0.015054213
32,0.016448754,0.026484367,0.021918624,0.012139011,0.015054213
33,0.017084663,0.026484367,0.024441655,0.012139011,0.014948208
34,0.017084663,0.028102832,0.024441655,0.014132969,0.014948208
35,0.017666291,0.028102832,0.026847964,0.014132969,0.015699628
36,0.017666291,0.029650976,0.026847964,0.016177668,0.015699628
37,0.018205188,0.029650976,0.029320891,0.016177668,0.016151318
38,0.018205188,0.031111593,0.029320891,0.018394434,0.016151318
39,0.01870158,0.031111593,0.031737058,0.018394434,0.016633574
40,0.01870158,0.032510733,0.031737058,0.020859962,0.016633574
41,0.019158273,0.032510733,0.034104545,0.020859962,0.017481273
42,0.019158273,0.033833157,0.034104545,0.023347967,0.017481273
43,0.01957972,0.033833157,0.036449602,0.023347967,0.01830948
44,0.01957972,0.035085957,0.036449602,0.025960227,0.01830948
45,0.019967266,0.035085957,0.03872369,0.025960227,0.01937085
46,0.019967266,0.036273275,0.03872369,0.028648952,0.01937085
47,0.020324067,0.036273275,0.040947614,0.028648952,0.02066326
48,0.020324067,0.037392976,0.040947614,0.031355789,0.02066326
49,0.020652401,0.037392976,0.043110991,0.031355789,0.022105893
50,0.020652401,0.038450763,0.043110991,0.034116695,0.022105893
51,0.020954225,0.038450763,0.045204952,0.034116695,0.023770904
52,0.020954225,0.039447735,0.045204952,0.036884844,0.023770904
53,0.021231784,0.039447735,0.047235763,0.036884844,0.025628557
54,0.021231784,0.040386262,0.047235763,0.039654533,0.025628557
55,0.02148682,0.040386262,0.049195837,0.039654533,0.02764653
56,0.02148682,0.041269596,0.049195837,0.042424092,0.02764653
57,0.021721099,0.041269596,0.051086073,0.042424092,0.029834759
58,0.021721099,0.042099617,0.051086073,0.045171146,0.029834759
59,0.02193626,0.042099617,0.05290672,0.045171146,0.03216335
60,0.02193626,0.042879148,0.05290672,0.047895533,0.03216335
61,0.022133759,0.042879148,0.054656013,0.047895533,0.034611971
62,0.022133759,0.043610631,0.054656013,0.050587609,0.034611971
63,0.022315004,0.043610631,0.056335561,0.050587609,0.03717298
64,0.022315004,0.044296375,0.056335561,0.053239092,0.03717298
65,0.02248127,0.044296375,0.057945446,0.053239092,0.039821889
66,0.02248127,0.044938863,0.057945446,0.055847246,0.039821889
67,0.02263374,0.044938863,0.059486513,0.055847246,0.042545795
68,0.02263374,0.045540319,0.059486513,0.058405159,0.042545795
69,0.022773518,0.045540319,0.060960207,0.058405159,0.045331808
70,0.022773518,0.046102979,0.060960207,0.060909392,0.045331808
71,0.022901613,0.046102979,0.062367589,0.060909392,0.048163353
72,0.022901613,0.046629003,0.062367589,0.063356728,0.048163353
73,0.023018966,0.046629003,0.063710299,0.063356728,0.051030365
74,0.023018966,0.047120434,0.063710299,0.065743642,0.051030365
75,0.023126444,0.047120434,0.064989962,0.065743642,0.053920709
76,0.023126444,0.047579266,0.064989962,0.068068254,0.053920709
77,0.023224846,0.047579266,0.066208272,0.068068254,0.056823539
78,0.023224846,0.048007395,0.066208272,0.070328471,0.056823539
79,0.02331491,0.048007395,0.067367113,0.070328471,0.059730198
80,0.02331491,0.048406634,0.067367113,0.07252282,0.059730198
81,0.023397319,0.048406634,0.068468346,0.07252282,0.062631403
82,0.023397319,0.04877872,0.068468346,0.074650376,0.062631403
83,0.023472699,0.04877872,0.069513915,0.074650376,0.06551955
84,0.023472699,0.0491253,0.069513915,0.076710338,0.06551955
85,0.023541631,0.0491253,0.070505796,0.076710338,0.068387635
86,0.023541631,0.049447945,0.070505796,0.078702399,0.068387635
87,0.023604648,0.049447945,0.071445962,0.078702399,0.071229065
88,0.023604648,0.049748148,0.071445962,0.080626481,0.071229065
89,0.02366224,0.049748148,0.072336408,0.080626481,0.074038275
90,0.02366224,0.050027323,0.072336408,0.082482751,0.074038275
91,0.023714861,0.050027323,0.073179111,0.082482751,0.07681007
92,0.023714861,0.05028681,0.073179111,0.084271653,0.07681007
93,0.023762926,0.05028681,0.073976035,0.084271653,0.079539886
94,0.023762926,0.050527876,0.073976035,0.0859938,0.079539886
95,0.023806818,0.050527876,0.074729124,0.0859938,0.082223746
96,0.023806818,0.050751721,0.074729124,0.087650003,0.082223746
97,0.023846888,0.050751721,0.075440284,0.087650003,0.08485808
98,0.023846888,0.050959474,0.075440284,0.089241233,0.08485808
99,0.02388346,0.050959474,0.076111392,0.089241233,0.087439839
100,0.02388346,0.051152203,0.076111392,0.090768593,0.087439839
101,0.023916831,0.051152203,0.07674428,0.090768593,0.089966383
102,0.023916831,0.051330912,0.07674428,0.092233314,0.089966383
103,0.023947273,0.051330912,0.077340736,0.092233314,0.092435461
104,0.023947273,0.051496548,0.077340736,0.093636726,0.092435461
105,0.023975037,0.051496548,0.077902501,0.093636726,0.094845209
106,0.023975037,0.051649999,0.077902501,0.094980245,0.094845209
107,0.024000353,0.051649999,0.078431265,0.094980245,0.097194089
108,0.024000353,0.0517921,0.078431265,0.096265362,0.097194089
109,0.02402343,0.0517921,0.078928664,0.096265362,0.099480886
110,0.02402343,0.051923637,0.078928664,0.097493627,0.099480886
111,0.024044462,0.051923637,0.079396282,0.097493627,0.101704677
112,0.024044462,0.052045343,0.079396282,0.098666636,0.101704677
113,0.024063626,0.052045343,0.079835648,0.098666636,0.103864804
114,0.024063626,0.052157909,0.079835648,0.099786022,0.103864804
115,0.024081084,0.052157909,0.080248234,0.099786022,0.105960857
116,0.024081084,0.052261979,0.080248234,0.100853443,0.105960857
117,0.024096985,0.052261979,0.080635458,0.100853443,0.107992652
118,0.024096985,0.052358158,0.080635458,0.101870576,0.107992652
119,0.024111464,0.052358158,0.08099868,0.101870576,0.109960211
120,0.024111464,0.05244701,0.08099868,0.102839105,0.109960211
121,0.024124646,0.05244701,0.081339208,0.102839105,0.111863744
122,0.024124646,0.052529063,0.081339208,0.103760717,0.111863744
123,0.024136645,0.052529063,0.081658291,0.103760717,0.113703631
124,0.024136645,0.05260481,0.081658291,0.104637094,0.113703631
125,0.024147565,0.05260481,0.081957127,0.104637094,0.115480406
126,0.024147565,0.05267471,0.081957127,0.105469907,0.115480406
127,0.0241575,0.05267471,0.08223686,0.105469907,0.117194743
128,0.0241575,0.052739192,0.08223686,0.10626081,0.117194743
129,0.024166539,0.052739192,0.082498582,0.10626081,0.118847439
130,0.024166539,0.052798655,0.082498582,0.107011439,0.118847439
131,0.02417476,0.052798655,0.082743334,0.107011439,0.120439404
132,0.02417476,0.052853472,0.082743334,0.107723402,0.120439404
133,0.024182236,0.052853472,0.082972108,0.107723402,0.121971643
134,0.024182236,0.052903989,0.082972108,0.108398282,0.121971643
135,0.024189033,0.052903989,0.083185845,0.108398282,0.12344525
136,0.024189033,0.052950528,0.083185845,0.109037629,0.12344525
137,0.024195213,0.052950528,0.083385445,0.109037629,0.124861392
138,0.024195213,0.052993389,0.083385445,0.109642961,0.124861392
139,0.024200829,0.052993389,0.083571756,0.109642961,0.126221303
140,0.024200829,0.053032851,0.083571756,0.110215757,0.126221303
141,0.024205934,0.053032851,0.083745588,0.110215757,0.12752627
142,0.024205934,0.053069172,0.083745588,0.110757463,0.12752627
143,0.024210572,0.053069172,0.083907705,0.110757463,0.128777628
144,0.024210572,0.053102591,0.083907705,0.111269481,0.128777628
145,0.024214785,0.053102591,0.084058832,0.111269481,0.129976749
146,0.024214785,0.053133333,0.084058832,0.111753176,0.129976749
147,0.024218613,0.053133333,0.084199656,0.111753176,0.131125036
148,0.024218613,0.053161602,0.084199656,0.112209871,0.131125036
149,0.024222089,0.053161602,0.084330824,0.112209871,0.132223913
150,0.024222089,0.053187592,0.084330824,0.112640845,0.132223913
151,0.024225246,0.053187592,0.084452949,0.112640845,0.133274824
152,0.024225246,0.053211478,0.084452949,0.113047337,0.133274824
153,0.024228112,0.053211478,0.08456661,0.113047337,0.134279222
154,0.024228112,0.053233426,0.08456661,0.113430543,0.134279222
155,0.024230715,0.053233426,0.08467235,0.113430543,0.135238565
156,0.024230715,0.053253587,0.08467235,0.113791616,0.135238565
157,0.024233077,0.053253587,0.084770686,0.113791616,0.136154311
158,0.024233077,0.053272102,0.084770686,0.114131667,0.136154311
159,0.024235221,0.053272102,0.084862099,0.114131667,0.137027914
160,0.024235221,0.053289102,0.084862099,0.114451764,0.137027914
161,0.024237166,0.053289102,0.084947047,0.114451764,0.137860821
162,0.024237166,0.053304705,0.084947047,0.114752936,0.137860821
163,0.024238932,0.053304705,0.085025958,0.114752936,0.138654464
164,0.024238932,0.053319024,0.085025958,0.115036167,0.138654464
165,0.024240533,0.053319024,0.085099234,0.115036167,0.139410261
166,0.024240533,0.053332161,0.085099234,0.115302403,0.139410261
167,0.024241986,0.053332161,0.085167253,0.115302403,0.140129613
168,0.024241986,0.053344211,0.085167253,0.11555255,0.140129613
169,0.024243304,0.053344211,0.085230371,0.11555255,0.140813896
170,0.024243304,0.053355261,0.085230371,0.115787476,0.140813896
171,0.0242445,0.053355261,0.085288922,0.115787476,0.141464465
172,0.0242445,0.053365392,0.085288922,0.116008008,0.141464465
173,0.024245584,0.053365392,0.085343217,0.116008008,0.14208265
174,0.024245584,0.053374678,0.085343217,0.116214938,0.14208265
175,0.024246567,0.053374678,0.085393549,0.116214938,0.142669751
176,0.024246567,0.053383188,0.085393549,0.116409023,0.142669751
177,0.024247458,0.053383188,0.085440192,0.116409023,0.143227041
178,0.024247458,0.053390986,0.085440192,0.116590983,0.143227041
179,0.024248266,0.053390986,0.085483403,0.116590983,0.143755763
180,0.024248266,0.053398128,0.085483403,0.116761504,0.143755763
181,0.024248998,0.053398128,0.085523422,0.116761504,0.144257126
182,0.024248998,0.05340467,0.085523422,0.11692124,0.144257126
183,0.024249662,0.05340467,0.085560474,0.11692124,0.144732311
184,0.024249662,0.053410659,0.085560474,0.117070813,0.144732311
185,0.024250264,0.053410659,0.085594767,0.117070813,0.145182462
186,0.024250264,0.053416143,0.085594767,0.117210814,0.145182462
187,0.024250809,0.053416143,0.085626498,0.117210814,0.145608691
188,0.024250809,0.053421162,0.085626498,0.117341804,0.145608691
189,0.024251303,0.053421162,0.08565585,0.117341804,0.146012077
190,0.024251303,0.053425756,0.08565585,0.117464315,0.146012077
191,0.024251751,0.053425756,0.085682994,0.117464315,0.146393665
192,0.024251751,0.053429958,0.085682994,0.117578854,0.146393665
193,0.024252156,0.053429958,0.085708087,0.117578854,0.146754465
194,0.024252156,0.053433803,0.085708087,0.117685898,0.146754465
195,0.024252524,0.053433803,0.08573128,0.117685898,0.147095452
196,0.024252524,0.05343732,0.08573128,0.117785902,0.147095452
197,0.024252857,0.05343732,0.08575271,0.117785902,0.147417569
198,0.024252857,0.053440535,0.08575271,0.117879294,0.147417569
199,0.024253158,0.053440535,0.085772505,0.117879294,0.147721725
200,0.024253158,0.053443476,0.085772505,0.11796648,0.147721725
201,0.024253431,0.053443476,0.085790786,0.11796648,0.148008794
202,0.024253431,0.053446164,0.085790786,0.118047845,0.148008794
203,0.024253678,0.053446164,0.085807664,0.118047845,0.14827962
204,0.024253678,0.053448621,0.085807664,0.118123749,0.14827962
205,0.024253902,0.053448621,0.085823242,0.118123749,0.148535011
206,0.024253902,0.053450866,0.085823242,0.118194536,0.148535011
207,0.024254105,0.053450866,0.085837618,0.118194536,0.148775745
208,0.024254105,0.053452917,0.085837618,0.118260528,0.148775745
209,0.024254289,0.053452917,0.08585088,0.118260528,0.14900257
210,0.024254289,0.053454792,0.08585088,0.11832203,0.14900257
211,0.024254455,0.053454792,0.085863113,0.11832203,0.1492162
212,0.024254455,0.053456504,0.085863113,0.118379328,0.1492162
213,0.024254605,0.053456504,0.085874393,0.118379328,0.149417321
214,0.024254605,0.053458067,0.085874393,0.118432692,0.149417321
215,0.024254741,0.053458067,0.085884791,0.118432692,0.14960659
216,0.024254741,0.053459495,0.085884791,0.118482378,0.14960659
217,0.024254865,0.053459495,0.085894376,0.118482378,0.149784635
218,0.024254865,0.053460799,0.085894376,0.118528623,0.149784635
219,0.024254976,0.053460799,0.085903208,0.118528623,0.149952057
220,0.024254976,0.053461989,0.085903208,0.118571653,0.149952057
221,0.024255077,0.053461989,0.085911345,0.118571653,0.150109427
222,0.024255077,0.053463076,0.085911345,0.118611679,0.150109427
223,0.024255168,0.053463076,0.085918839,0.118611679,0.150257294
224,0.024255168,0.053464067,0.085918839,0.1186489,0.150257294
225,0.024255251,0.053464067,0.085925741,0.1186489,0.150396179
226,0.024255251,0.053464972,0.085925741,0.118683502,0.150396179
227,0.024255326,0.053464972,0.085932095,0.118683502,0.15052658
228,0.024255326,0.053465797,0.085932095,0.11871566,0.15052658
229,0.024255394,0.053465797,0.085937944,0.11871566,0.15064897
230,0.024255394,0.05346655,0.085937944,0.118745538,0.15064897
231,0.024255455,0.05346655,0.085943326,0.118745538,0.150763799
232,0.024255455,0.053467237,0.085943326,0.118773291,0.150763799
233,0.02425551,0.053467237,0.085948279,0.118773291,0.150871497
234,0.02425551,0.053467864,0.085948279,0.118799061,0.150871497
235,0.02425556,0.053467864,0.085952835,0.118799061,0.150972471
236,0.02425556,0.053468435,0.085952835,0.118822984,0.150972471
237,0.024255606,0.053468435,0.085957026,0.118822984,0.151067107
238,0.024255606,0.053468956,0.085957026,0.118845187,0.151067107
239,0.024255647,0.053468956,0.085960879,0.118845187,0.151155774
240,0.024255647,0.053469431,0.085960879,0.118865787,0.151155774
241,0.024255684,0.053469431,0.085964422,0.118865787,0.151238819
242,0.024255684,0.053469865,0.085964422,0.118884896,0.151238819
243,0.024255717,0.053469865,0.085967679,0.118884896,0.151316573
244,0.024255717,0.053470259,0.085967679,0.118902617,0.151316573
245,0.024255748,0.053470259,0.085970672,0.118902617,0.15138935
246,0.024255748,0.053470619,0.085970672,0.118919046,0.15138935
247,0.024255775,0.053470619,0.085973423,0.118919046,0.151457446
248,0.024255775,0.053470947,0.085973423,0.118934274,0.151457446
249,0.0242558,0.053470947,0.085975949,0.118934274,0.151521141
250,0.0242558,0.053471246,0.085975949,0.118948385,0.151521141
251,0.024255822,0.053471246,0.085978271,0.118948385,0.151580701
252,0.024255822,0.053471518,0.085978271,0.118961457,0.151580701
253,0.024255843,0.053471518,0.085980402,0.118961457,0.151636377
254,0.024255843,0.053471766,0.085980402,0.118973566,0.151636377
255,0.024255861,0.053471766,0.08598236,0.118973566,0.151688407
256,0.024255861,0.053471992,0.08598236,0.118984778,0.151688407
257,0.024255878,0.053471992,0.085984157,0.118984778,0.151737014
258,0.024255878,0.053472197,0.085984157,0.118995157,0.151737014
259,0.024255893,0.053472197,0.085985807,0.118995157,0.15178241
260,0.024255893,0.053472385,0.085985807,0.119004765,0.15178241
261,0.024255906,0.053472385,0.085987321,0.119004765,0.151824794
262,0.024255906,0.053472555,0.085987321,0.119013654,0.151824794
263,0.024255918,0.053472555,0.085988711,0.119013654,0.151864356
264,0.024255918,0.053472711,0.085988711,0.119021879,0.151864356
265,0.024255929,0.053472711,0.085989985,0.119021879,0.151901271
266,0.024255929,0.053472852,0.085989985,0.119029486,0.151901271
267,0.024255939,0.053472852,0.085991155,0.119029486,0.151935708
268,0.024255939,0.053472981,0.085991155,0.119036521,0.151935708
269,0.024255948,0.053472981,0.085992228,0.119036521,0.151967824
270,0.024255948,0.053473098,0.085992228,0.119043025,0.151967824
271,0.024255957,0.053473098,0.085993212,0.119043025,0.151997766
272,0.024255957,0.053473205,0.085993212,0.119049037,0.151997766
273,0.024255964,0.053473205,0.085994114,0.119049037,0.152025675
274,0.024255964,0.053473302,0.085994114,0.119054592,0.152025675
275,0.024255971,0.053473302,0.085994941,0.119054592,0.152051681
276,0.024255971,0.05347339,0.085994941,0.119059726,0.152051681
277,0.024255977,0.05347339,0.085995699,0.119059726,0.152075908
278,0.024255977,0.053473471,0.085995699,0.119064468,0.152075908
279,0.024255982,0.053473471,0.085996394,0.119064468,0.152098472
280,0.024255982,0.053473544,0.085996394,0.119068848,0.152098472
281,0.024255987,0.053473544,0.085997031,0.119068848,0.152119481
282,0.024255987,0.053473611,0.085997031,0.119072893,0.152119481
283,0.024255992,0.053473611,0.085997614,0.119072893,0.152139037
284,0.024255992,0.053473671,0.085997614,0.119076627,0.152139037
285,0.024255996,0.053473671,0.085998149,0.119076627,0.152157236
286,0.024255996,0.053473726,0.085998149,0.119080073,0.152157236
287,0.024255999,0.053473726,0.085998639,0.119080073,0.152174169
288,0.024255999,0.053473776,0.085998639,0.119083254,0.152174169
289,0.024256003,0.053473776,0.085999087,0.119083254,0.152189919
290,0.024256003,0.053473822,0.085999087,0.119086189,0.152189919
291,0.024256005,0.053473822,0.085999498,0.119086189,0.152204565
292,0.024256005,0.053473863,0.085999498,0.119088897,0.152204565
293,0.024256008,0.053473863,0.085999874,0.119088897,0.152218182
294,0.024256008,0.053473901,0.085999874,0.119091395,0.152218182
295,0.024256011,0.053473901,0.086000219,0.119091395,0.152230839
296,0.024256011,0.053473935,0.086000219,0.119093698,0.152230839
297,0.024256013,0.053473935,0.086000534,0.119093698,0.152242601
298,0.024256013,0.053473966,0.086000534,0.119095822,0.152242601
299,0.024256015,0.053473966,0.086000823,0.119095822,0.152253528
300,0.024256015,0.053473995,0.086000823,0.11909778,0.152253528

==> StrongX2P2_small.csv <==
n,1,2,3,4,5
1,0,0,0,0,0
2,5.39E-14,5.39E-14,0,0,0
3,8.74705E-05,9.80E-14,8.74705E-05,0,0
4,0.000297505,1.35E-14,0.000297505,2.35E-13,0
5,0.000297505,0.000515294,0.000366627,0.000515294,0.000214258
6,0.000297505,0.000515294,0.000787124,0.000743531,0.000728735
7,0.000297505,0.000515294,0.000787124,0.001072669,0.001184162
8,0.000297505,0.000515294,0.000787124,0.001072669,0.001363339
9,0.000297505,0.000515294,0.000787124,0.001072669,0.001363338
10,0.000297505,0.000515294,0.000787124,0.001072669,0.001363339
11,0.000297505,0.000515294,0.000787124,0.001072669,0.001363339
12,0.000297505,0.000515294,0.000787124,0.001072669,0.001363339
13,0.000297505,0.000515294,0.000787124,0.001072669,0.001363339
14,0.000297505,0.000515294,0.000787124,0.001072669,0.001363339
15,0.000297505,0.000515294,0.000787124,0.001072669,0.001363339
16,0.000297505,0.000515294,0.000787124,0.001072669,0.001363339
17,0.000297505,0.000515294,0.000787124,0.001072669,0.001363339
18,0.000297505,0.000515294,0.000787124,0.001072669,0.001363339
19,0.000297505,0.000515294,0.000787124,0.001072669,0.001363339
20,0.000297505,0.000515294,0.000787124,0.001072669,0.001363339
21,0.000297505,0.000515294,0.000787124,0.001072669,0.001363339
22,0.000297505,0.000515294,0.000787124,0.001072669,0.001363339
23,0.000297505,0.000515294,0.000787124,0.001072669,0.001363339
24,0.000297505,0.000515294,0.000787124,0.001072669,0.001363339
25,0.000297505,0.000515294,0.000787124,0.001072669,0.001363339
26,0.000297505,0.000515294,0.000787124,0.001072669,0.001363339
27,0.000297505,0.000515294,0.000787124,0.001072669,0.001363339
28,0.000297505,0.000515294,0.000787124,0.001072669,0.001363339
29,0.000297505,0.000515294,0.000787124,0.001072669,0.001363339
30,0.000297505,0.000515294,0.000787124,0.001072669,0.001363339
31,0.000297505,0.000515294,0.000787124,0.001072669,0.001363339
32,0.000297505,0.000515294,0.000787124,0.001072669,0.001363339
33,0.000297505,0.000515294,0.000787124,0.001072669,0.001363339
34,0.000297505,0.000515294,0.000787124,0.001072669,0.001363339
35,0.000297505,0.000515294,0.000787124,0.001072669,0.001363339
36,0.000297505,0.000515294,0.000787124,0.001072669,0.001363339
37,0.000297505,0.000515294,0.000787124,0.001072669,0.001363339
38,0.000297505,0.000515294,0.000787124,0.001072669,0.001363339
39,0.000297505,0.000515294,0.000787124,0.001072669,0.001363339
40,0.000297505,0.000515294,0.000787124,0.001072669,0.001363339
41,0.000297505,0.000515294,0.000787124,0.001072669,0.001363339
42,0.000297505,0.000515294,0.000787124,0.001072669,0.001363339
43,0.000297505,0.000515294,0.000787124,0.001072669,0.001363339
44,0.000297505,0.000515294,0.000787124,0.001072669,0.001363339
45,0.000297505,0.000515294,0.000787124,0.001072669,0.001363339
46,0.000297505,0.000515294,0.000787124,0.001072669,0.001363339
47,0.000297505,0.000515294,0.000787124,0.001072669,0.001363339
48,0.000297505,0.000515294,0.000787124,0.001072669,0.001363339
49,0.000297505,0.000515294,0.000787124,0.001072669,0.001363339
50,0.000297505,0.000515294,0.000787124,0.001072669,0.001363339

==> StrongX3P2_small.csv <==
n,1,2,3,4,5
1,0,0,0,0,0
2,6.59E-14,4.31E-14,0,0,0
3,0.000566105,0.000603591,0.000446064,0,0
4,0.000608209,0.000680756,0.001046955,0.000680691,0
5,0.000603241,0.000918507,0.000738323,0.001113669,0.000757076
6,0.001233136,0.001277523,0.001578645,0.001433144,0.001831552
7,0.00139272,0.001017396,0.001677188,0.00143406,0.001554366
8,0.000949321,0.001345233,0.001302574,0.001550175,0.001767248
9,0.001701209,0.002090608,0.002086821,0.002050525,0.001691866
10,0.002127896,0.001621446,0.002595076,0.0030797,0.002317081
11,0.001833448,0.001780883,0.002643981,0.002597051,0.002333638
12,0.001811599,0.002923063,0.002731574,0.00265026,0.003041415
13,0.002933772,0.002511341,0.003753297,0.003335977,0.004093845
14,0.002481724,0.002005169,0.003899178,0.003097454,0.004431038
15,0.002162137,0.003292276,0.003737019,0.003957499,0.004256032
16,0.003483443,0.003664441,0.004120228,0.004672287,0.004024476
17,0.003284698,0.002368362,0.005178524,0.003934629,0.004812779
18,0.002675493,0.003703308,0.004188409,0.004605426,0.004771763
19,0.003844845,0.00449129,0.004116601,0.005311528,0.005402592
20,0.004081874,0.002890538,0.006630183,0.00475146,0.005839235
21,0.00313683,0.004190315,0.004886309,0.005162922,0.005345624
22,0.004246815,0.005045173,0.004199695,0.005227822,0.005458553
23,0.004788682,0.003572797,0.007558758,0.005514561,0.006847754
24,0.003596453,0.004678316,0.005861118,0.005874981,0.006089063
25,0.00472673,0.00571501,0.004628313,0.005493073,0.005582677
26,0.005372778,0.004210518,0.008031693,0.005517548,0.006787948
27,0.004077078,0.005178478,0.007198078,0.006927583,0.007495564
28,0.005255865,0.006449181,0.005213346,0.006191228,0.005930682
29,0.005901443,0.004785691,0.008655967,0.005693987,0.007057116
30,0.004575793,0.005656083,0.00831599,0.007559387,0.00792866
31,0.005819623,0.007217961,0.00586002,0.007159125,0.006883447
32,0.006393194,0.005292336,0.00935664,0.005916786,0.007334123
33,0.005064249,0.006194005,0.009133436,0.007922401,0.00819842
34,0.00640108,0.007986099,0.006499569,0.00816553,0.007663568
35,0.00684919,0.005742262,0.010182424,0.006187056,0.007532491
36,0.005540947,0.006842758,0.009790132,0.008306561,0.008731811
37,0.007002122,0.008707786,0.007180513,0.009141369,0.008120502
38,0.007270022,0.006153337,0.011195813,0.006580541,0.008064759
39,0.00602158,0.007600781,0.010262998,0.008813238,0.009289823
40,0.007623638,0.009354453,0.007974832,0.009987692,0.008676437
41,0.007646891,0.006545654,0.012276664,0.007095533,0.0088961
42,0.006525179,0.008454049,0.010517233,0.009284404,0.009456371
43,0.008253813,0.00991309,0.00892152,0.010734079,0.009399961
44,0.007970774,0.006957251,0.013330571,0.007680856,0.009770982
45,0.007073425,0.009396669,0.010601697,0.009814882,0.009538712
46,0.008874023,0.010367185,0.01006213,0.011439131,0.010213496
47,0.008242558,0.007437688,0.014304759,0.008266534,0.010775484
48,0.007685139,0.010398968,0.010547323,0.010536262,0.009588347
49,0.009460201,0.010689474,0.011399313,0.011999484,0.011059405
50,0.008474309,0.008045848,0.015111318,0.008885846,0.011776194
51,0.008368692,0.011411732,0.010422358,0.01138177,0.009597917
52,0.009984986,0.010867418,0.01291135,0.012407542,0.011910808
53,0.008692945,0.008840108,0.015680514,0.009584053,0.012699937
54,0.009118304,0.012379318,0.010368202,0.012321155,0.009672397
55,0.010422392,0.01091193,0.014547356,0.012671649,0.012883978
56,0.008941196,0.009851712,0.015948257,0.010398277,0.013508197
57,0.009911557,0.013234636,0.010573957,0.01329856,0.009805889
58,0.010752906,0.010868973,0.01620462,0.012781411,0.014037234
59,0.009271347,0.011067103,0.015860908,0.011372035,0.014068753
60,0.010709773,0.013908546,0.01124662,0.014221717,0.010097649
61,0.010971105,0.010837122,0.017750314,0.012780997,0.015313185
62,0.00973219,0.012426824,0.01542095,0.012527196,0.014330237
63,0.011463076,0.014343064,0.012506469,0.015030519,0.010697468
64,0.011094363,0.010965288,0.01903406,0.012723875,0.016656427
65,0.010350705,0.013832363,0.014716641,0.013857952,0.014266998
66,0.012117909,0.014504404,0.014304134,0.015637017,0.011740866
67,0.011169392,0.011419198,0.019899613,0.012726517,0.017882402
68,0.011116775,0.015160035,0.013971114,0.015305661,0.013951897
69,0.012627048,0.014406283,0.016445737,0.01596749,0.013252974
70,0.011272834,0.012309276,0.020218819,0.012967389,0.018826989
71,0.011979899,0.016278441,0.013566029,0.016767905,0.013570389
72,0.012961979,0.01413501,0.018663421,0.015982149,0.015143523
73,0.011498308,0.013622413,0.019920365,0.013638424,0.019324781
74,0.012858892,0.01706836,0.013943531,0.018096703,0.013444499
75,0.01312607,0.013868776,0.020667399,0.015698796,0.017211953
76,0.011926133,0.015217456,0.019039179,0.014851156,0.019254945
77,0.013659772,0.017448302,0.015334548,0.019128808,0.013958457
78,0.01316622,0.01386544,0.02218366,0.015244013,0.019193617
79,0.012585646,0.016875078,0.017783002,0.016557275,0.018611711
80,0.014296546,0.017405135,0.017563907,0.019710638,0.015343204
81,0.013176988,0.014377225,0.022986631,0.014885004,0.020807008
82,0.013433215,0.018355606,0.016603477,0.018547168,0.017560663
83,0.014712189,0.017029532,0.020176382,0.019738252,0.017490298
84,0.013286931,0.015506969,0.02294094,0.015009739,0.021787244
85,0.0143618,0.019445765,0.016179519,0.020514612,0.016553174
86,0.014898466,0.016546128,0.02265866,0.019208565,0.020016097
87,0.013618385,0.017126525,0.022059575,0.015961808,0.021940654
88,0.01523444,0.019999013,0.01708988,0.02212713,0.016306841
89,0.014911321,0.016304131,0.024558188,0.018283944,0.022434432
90,0.014229961,0.018936238,0.020584093,0.017794864,0.021213475
91,0.015924007,0.019978198,0.019309145,0.023087085,0.017457785
92,0.01487376,0.016666249,0.025537582,0.017360577,0.024283813
93,0.015077758,0.020586008,0.019076581,0.020205236,0.019805001
94,0.016348907,0.019501497,0.022214438,0.023196186,0.019980524
95,0.014952138,0.017795818,0.025423901,0.017054588,0.025193607
96,0.01602658,0.021771605,0.018404567,0.022689285,0.018316008
97,0.016501544,0.018876769,0.025022688,0.022431113,0.023187318
98,0.01529559,0.019523924,0.024277636,0.017931239,0.024948161
99,0.016901859,0.02230105,0.019318892,0.02471953,0.017797917
100,0.016465349,0.01857164,0.027073429,0.021043865,0.02620545
101,0.015958133,0.021443036,0.022487934,0.020048869,0.023573157
102,0.017550488,0.02215169,0.021768048,0.025856415,0.019208495
103,0.016408412,0.019031391,0.027926283,0.019662014,0.028286318
104,0.016858737,0.023100193,0.02086027,0.022878428,0.021476369
105,0.01789101,0.021523406,0.024921086,0.025838098,0.02243163
106,0.01653517,0.020381739,0.027424018,0.019234643,0.028920002
107,0.017814671,0.024140598,0.020479409,0.025656361,0.019633408
108,0.017947483,0.02085934,0.027784451,0.024689695,0.026372801
109,0.016993105,0.022310784,0.025779448,0.02049425,0.027920857
110,0.018620889,0.024395178,0.022000997,0.027683005,0.019494481
111,0.01785957,0.020745072,0.029579978,0.022867429,0.029798071
112,0.017782716,0.024266306,0.023685538,0.023247534,0.025550736
113,0.019128611,0.023946065,0.024973227,0.02846198,0.021892206
114,0.017850469,0.021598536,0.029870859,0.021376703,0.031750214
115,0.018746597,0.025724066,0.02232706,0.026537631,0.0227155
116,0.019300976,0.023169328,0.028252363,0.027804503,0.026036119
117,0.018135321,0.023338836,0.028649863,0.021506232,0.03168296
118,0.019648918,0.026357021,0.022871324,0.029315945,0.021095825
119,0.019238917,0.022688086,0.030747361,0.02597404,0.030348418
120,0.018797975,0.02542329,0.026457214,0.023787404,0.029594874
121,0.020283507,0.026129494,0.025413903,0.030801066,0.022347647
122,0.019162841,0.023108959,0.031740379,0.023870572,0.033438875
123,0.019728061,0.027187774,0.024466616,0.027370197,0.026246127
124,0.02055788,0.025352307,0.028845635,0.030605744,0.026270237
125,0.019327775,0.024589847,0.031002898,0.02301361,0.034385777
126,0.020679698,0.028141094,0.024167383,0.030832985,0.023422921
127,0.0205366,0.02465907,0.031806577,0.028857913,0.031047064
128,0.019882943,0.026680257,0.028915796,0.024620532,0.032875254
129,0.02140118,0.028123351,0.026206682,0.033007625,0.023495638
130,0.020432746,0.024773298,0.033315743,0.026384914,0.034870692
131,0.020766718,0.028635634,0.026591935,0.0282566,0.029441981
132,0.021751411,0.027383668,0.029655244,0.033253163,0.027085106
133,0.020525834,0.0260326,0.03295837,0.024809679,0.036514733
134,0.021736355,0.029823549,0.025689607,0.032266789,0.025836633
135,0.021764663,0.026567491,0.032931004,0.031577184,0.03222048
136,0.021009342,0.028084406,0.031000428,0.025810816,0.03544011
137,0.022508151,0.029968451,0.027287237,0.035071614,0.024923
138,0.02165017,0.026487714,0.034793253,0.028805116,0.036578392
139,0.021856618,0.03014166,0.028517248,0.029388785,0.032013804
140,0.022903408,0.029266006,0.030695088,0.035727374,0.028204884
141,0.021706872,0.027606789,0.03466792,0.026704116,0.038618027
142,0.022828265,0.031467126,0.027265202,0.033782874,0.02793623
143,0.022935601,0.028380461,0.034176148,0.034102432,0.033718895
144,0.022156235,0.029632748,0.032763876,0.027299221,0.037670905
145,0.023618894,0.031699822,0.028588882,0.03706457,0.026376758
146,0.022816911,0.02820154,0.036251404,0.031056982,0.038569221
147,0.022987416,0.031738242,0.030185612,0.030875011,0.034082681
148,0.024026582,0.031007255,0.031970958,0.0380111,0.029512752
149,0.022864507,0.02927094,0.036211891,0.028573839,0.040838264
150,0.023955234,0.033110277,0.028792216,0.035549831,0.029638646
151,0.024058157,0.030088201,0.035565914,0.036366552,0.035430545
152,0.023314297,0.03130712,0.034261418,0.029000953,0.039759018
153,0.024738103,0.033343437,0.030055293,0.039111845,0.027790164
154,0.02393833,0.029898362,0.037711244,0.033060022,0.040717392
155,0.024151224,0.033426542,0.031607905,0.032729014,0.035787667
156,0.025126398,0.032618658,0.033479554,0.040140346,0.031062418
157,0.024001548,0.031009009,0.037610169,0.030348532,0.043080959
158,0.025112076,0.03476236,0.030247147,0.037644206,0.030993633
159,0.025138111,0.031696078,0.037108304,0.038330913,0.037400934
160,0.024483441,0.033092572,0.035518572,0.030876101,0.041671644
161,0.02586284,0.03490943,0.031662842,0.041288152,0.029207795
162,0.025022035,0.031584583,0.039168041,0.034756831,0.04297254
163,0.025344225,0.035191757,0.032817956,0.034940666,0.037150357
164,0.026202706,0.034112601,0.035208622,0.042144107,0.032958427
165,0.025127057,0.03282392,0.038851928,0.032010786,0.045216137
166,0.026291842,0.036411012,0.03166358,0.040068211,0.032067051
167,0.026180534,0.03322498,0.038788708,0.039979553,0.039720244
168,0.025670349,0.034979995,0.036544323,0.032945481,0.043269842
169,0.02698642,0.036395316,0.033425457,0.043590652,0.030741241
170,0.026080492,0.033287551,0.040598372,0.036135474,0.045337716
171,0.026567336,0.037013896,0.033867841,0.037513458,0.038099446
172,0.027255587,0.035508148,0.037146721,0.044006808,0.03530638
173,0.026259752,0.034736386,0.039923628,0.033609203,0.047155969
174,0.027493295,0.03804217,0.03312156,0.042793316,0.032912108
175,0.027202227,0.034725158,0.040589237,0.041302451,0.042452618
176,0.026900224,0.036984718,0.037381445,0.035290232,0.044438021
177,0.028126004,0.037833463,0.035412716,0.046004836,0.03251688
178,0.027171767,0.03510513,0.042054747,0.037237392,0.047884221
179,0.027897333,0.038996534,0.034940369,0.040581235,0.038571356
180,0.028450504,0.037067004,0.039547913,0.045965035,0.038274682
181,0.02782811,0.037376722,0.041705282,0.035341945,0.049592142
182,0.031220894,0.043829905,0.0379896,0.053666803,0.043978259
183,0.200176429,0.338574511,0.245549136,0.155618134,0.171555117
184,0.029340438,0.040897546,0.040141736,0.040411175,0.049763044
185,0.029545045,0.039645476,0.038019993,0.049103215,0.034979492
186,0.028339009,0.037132397,0.043469626,0.038322465,0.050591129
187,0.029178648,0.040830777,0.035933062,0.043951158,0.038664436
188,0.029336835,0.038191078,0.04161947,0.047087787,0.041722385
189,0.028674038,0.039002324,0.041546795,0.037250877,0.05010776
190,0.0300192,0.041284802,0.036682677,0.049061787,0.034380231
191,0.029548873,0.038249623,0.045042271,0.04303959,0.049982123
192,0.033315375,0.044614001,0.056760964,0.081839036,0.128071322
193,0.150753442,0.261114487,0.267386356,0.250115542,0.203375393
194,0.030153024,0.040053869,0.048646381,0.043811857,0.080442715
195,0.030621462,0.042854357,0.037261585,0.047919257,0.038262779
196,0.030330206,0.039515494,0.043972264,0.0479836,0.045756787
197,0.029901282,0.041215694,0.041865972,0.039742559,0.050563147
198,0.031107202,0.042487586,0.038768182,0.051822522,0.03589002
199,0.030366125,0.039736834,0.046281598,0.043171312,0.053572607
200,0.032350872,0.045998007,0.040647732,0.049463826,0.050099886
201,0.048645156,0.078780073,0.098692783,0.185390058,0.222715708
202,0.033259828,0.04302342,0.064209985,0.086553662,0.140423009
203,0.031886626,0.044431722,0.038763611,0.051440639,0.038293058
204,0.03123026,0.040819912,0.046108651,0.048173202,0.049995807
205,0.031165172,0.043446289,0.041963935,0.042883726,0.050108951
206,0.032203109,0.043636443,0.041269269,0.05438126,0.038135246
207,0.03164191,0.041673178,0.050885775,0.046886107,0.082821134
208,0.171411645,0.297091705,0.270103038,0.171233115,0.128402776
209,0.164090384,0.261850083,0.202126324,0.205981053,0.089742807
210,0.032014421,0.043960031,0.045964447,0.042053186,0.056308664
211,0.0328739,0.045449587,0.040423026,0.054793296,0.038089919
212,0.032082815,0.042239655,0.047868888,0.047798323,0.054086673
213,0.032524874,0.045728958,0.042075638,0.046771321,0.048658182
214,0.034580529,0.049181913,0.047563516,0.084291948,0.111596558
215,0.045262074,0.068749382,0.088083274,0.134969336,0.181438048
216,0.072997659,0.097249964,0.191091753,0.217795657,0.200569189
217,0.033305694,0.043954044,0.048033835,0.052838924,0.051826729
218,0.032874164,0.045791074,0.044880216,0.045173844,0.054122706
219,0.033896615,0.046411343,0.042800464,0.0575241,0.039621634
220,0.03330383,0.043903423,0.052889958,0.051231813,0.084786496
221,0.17751551,0.306693651,0.261023901,0.132911852,0.122922329
222,0.046425806,0.067866509,0.075071633,0.14141602,0.177863647
223,0.0344459,0.047333544,0.048316439,0.05119188,0.063926444
224,0.03456437,0.048124046,0.042332928,0.057694057,0.040454182
225,0.033869224,0.044881888,0.049863868,0.0517719,0.055973241
226,0.03439688,0.048376499,0.046539342,0.049982505,0.068912895
227,0.173486819,0.300419328,0.262060838,0.14015738,0.108584153
228,0.041083914,0.062476536,0.081630318,0.125350735,0.168407233
229,0.037464645,0.054739055,0.045406431,0.07736981,0.072757778
230,0.034840025,0.046319504,0.049691518,0.056459495,0.052535066
231,0.034571312,0.048222573,0.047308665,0.047797989,0.057303215
232,0.036640562,0.052533971,0.047198929,0.081975606,0.096839933
233,0.047825581,0.066781325,0.077209749,0.146331666,0.201876118
234,0.044073165,0.067688616,0.079524073,0.128456392,0.156044442
235,0.03678887,0.048384831,0.053822701,0.063416813,0.070716429
236,0.035092865,0.048348487,0.049930141,0.048082478,0.061032023
237,0.036311962,0.050776449,0.044354536,0.061449591,0.042578707
238,0.040220222,0.068910412,0.148253435,0.158205868,0.200064588
239,0.040738633,0.060574995,0.061611676,0.081381596,0.111397218
240,0.131167827,0.222563724,0.234625359,0.228676904,0.157000154
241,0.036047678,0.048816519,0.052892728,0.052581639,0.067678918
242,0.036722488,0.051828036,0.044904986,0.059972536,0.04651077
243,0.038241042,0.050316637,0.058662747,0.07872764,0.088635788
244,0.044817064,0.067685033,0.083778916,0.129715032,0.161486045
245,0.042097508,0.063426013,0.067873662,0.113603528,0.130154952
246,0.043715035,0.059897238,0.085094184,0.13330055,0.156492061
247,0.037183261,0.052653599,0.046637792,0.057438462,0.052931689
248,0.037925108,0.050927676,0.052290026,0.067430058,0.058383438
249,0.074267876,0.107027651,0.152067637,0.261556766,0.242525623
250,0.041524324,0.059136273,0.051970912,0.07389758,0.061142881
251,0.173431341,0.295472751,0.225067799,0.087562165,0.089334645
252,0.037666095,0.053282629,0.050207281,0.056883956,0.074465835
253,0.038526603,0.053291247,0.050008394,0.073138676,0.071439405
254,0.125746371,0.209875642,0.235250019,0.261540946,0.187213768
255,0.041649939,0.059692613,0.052397978,0.073817751,0.064843679
256,0.05842561,0.075787315,0.102306825,0.216981128,0.236322853
257,0.038572478,0.053742866,0.053404964,0.062305537,0.081350444
258,0.039177138,0.054304925,0.05023271,0.067886585,0.061430417
259,0.101172021,0.16043832,0.20154691,0.280347504,0.220131851
260,0.041844268,0.060059694,0.053253791,0.071138555,0.067623647
261,0.047942533,0.068277099,0.074523054,0.130251411,0.15316503
262,0.039065422,0.053504308,0.062794203,0.069769629,0.113011498
263,0.040031295,0.057436232,0.053835889,0.082549795,0.106544656
264,0.051799306,0.068241885,0.076906943,0.162641333,0.213841107
265,0.041997072,0.060199349,0.054759556,0.06880224,0.071320053
266,0.048115926,0.069137045,0.074588166,0.130119167,0.145699731
267,0.039986986,0.05413944,0.064744363,0.077602682,0.115918292
268,0.040822896,0.058776801,0.076998502,0.103658962,0.161033071
269,0.044932788,0.065679081,0.078805839,0.131127667,0.154413519
270,0.042231157,0.060181823,0.056308322,0.066663031,0.07416764
271,0.051973027,0.069422146,0.069759816,0.158757663,0.207700895
272,0.040307299,0.055570842,0.057985575,0.060331538,0.075838845
273,0.099799503,0.143270784,0.19261331,0.238486393,0.16485563
274,0.043765665,0.061493299,0.064528264,0.085654606,0.099348282
275,0.042698004,0.060369231,0.057992579,0.065627795,0.075349483
276,0.113408517,0.187388616,0.210032237,0.242325582,0.176386302
277,0.041302227,0.05661079,0.060079518,0.071806926,0.089960516
278,0.063473105,0.085647196,0.108073852,0.21834908,0.249851935
279,0.043566999,0.060191314,0.058552763,0.079873334,0.06542052
280,0.04362231,0.062071302,0.06296135,0.071703168,0.095226585
281,0.125152256,0.192768217,0.179750373,0.216518455,0.096408738
282,0.045596966,0.082310806,0.110823768,0.149104891,0.19024374
283,0.045199713,0.067649096,0.070289112,0.103427196,0.136932071
284,0.044455317,0.061667337,0.058133207,0.081684499,0.063710027
285,0.122902663,0.190997014,0.245993534,0.379030462,0.339381997
286,0.046115723,0.064541108,0.079459613,0.119713024,0.151381373
287,0.065774325,0.087214878,0.115538039,0.232724483,0.245875683
288,0.044210994,0.062899171,0.058735153,0.070140036,0.077664861
289,0.044830476,0.062758896,0.056884943,0.082440379,0.060001331
290,0.078919725,0.115869551,0.152645295,0.247946413,0.22224899
291,0.087636819,0.124173231,0.184854753,0.228893499,0.176956805
292,0.045761215,0.064851135,0.067912258,0.094948996,0.108579266
293,0.044265244,0.062471137,0.059604069,0.068018268,0.076855471
294,0.046308099,0.067612712,0.065842469,0.105581145,0.11099374
295,0.04760634,0.07557246,0.134953144,0.153406657,0.204401669
296,0.05537489,0.082873612,0.098931105,0.181400243,0.20855281
297,0.050991584,0.088210768,0.102411449,0.159609909,0.187447232
298,0.045055188,0.063359054,0.06229507,0.070213012,0.082914085
299,0.060795654,0.080771479,0.092314434,0.198713953,0.230306928
300,0.094009836,0.14491691,0.179743992,0.268821581,0.233596626

==> Uniform.csv <==
n,norm
1,8.01E-16
2,1.51E-15
3,0.036938722
4,0.036938722
5,0.107156882
6,0.135382742
7,0.15963854
8,0.1791206
9,0.219822214
10,0.253581008
11,0.293550859
12,0.329969191
13,0.370202555
14,0.409867777
15,0.447959029
16,0.486977072
17,0.527139053
18,0.566656117
19,0.60691577
20,0.64686045
21,0.686288836
22,0.726067559
23,0.765534364
24,0.804714964
25,0.844126564
26,0.883073872
27,0.921676606
28,0.960064795
29,0.997901748
30,1.035442376
31,1.072753187
32,1.10949474
33,1.145840646
34,1.181717439
35,1.216978736
36,1.251791743
37,1.286081421
38,1.31977668
39,1.352853597
40,1.385242009
41,1.416938753
42,1.448038013
43,1.478469687
44,1.508251126
45,1.537321186
46,1.565587721
47,1.593085462
48,1.619843211
49,1.645818436
50,1.67095918
51,1.695273908
52,1.718727175
53,1.741372383
54,1.763159064
55,1.784016607
56,1.803983695
57,1.823043365
58,1.841187412
59,1.858408441
60,1.874683774
61,1.890008857
62,1.904382159
63,1.917760004
64,1.930152137
65,1.941569895
66,1.951989696
67,1.961403668
68,1.969808037
69,1.977189889
70,1.983548403
71,1.988872541
72,1.993159305
73,1.996416186
74,1.998631266
75,1.999799585
76,1.99992372
77,1.99992372
78,1.999544527
79,1.999999742
80,1.999999742
81,1.999496205
82,1.99803061
83,1.995604409
84,1.992211351
85,1.987860392
86,1.986846061
87,1.991289396
88,1.994823646
89,1.997446834
90,1.999154169
91,1.99994154
92,1.99994154
93,1.999809025
94,1.998751952
95,1.999768838
96,1.99997177
97,1.99997177
98,1.99932973
99,1.99784375
100,1.995947141
101,1.998148751
102,1.99949626
103,1.999996572
104,1.999996572
105,1.999645593
106,1.998454491
107,1.999428637
108,1.999982812
109,1.999982812
110,1.999757101
111,1.998757869
112,1.998059422
113,1.999354185
114,1.999931712
115,1.999999991
116,1.999999991
117,1.999913822
118,1.999964926
119,1.999964926
120,1.999991927
121,1.999991927
122,1.999760976
123,1.999120882
124,1.999879805
125,1.999941274
126,1.999941274
127,1.9992955
128,1.997939626
129,1.99859886
130,1.999627978
131,1.999999198
132,1.999999198
133,1.999699247
134,1.999865508
135,1.999948131
136,1.999948131
137,1.999346681
138,1.998105108
139,1.997917044
140,1.999176895
141,1.99986564
142,1.999965655
143,1.999965655
144,1.99996984
145,1.99997466
146,1.999990407
147,1.999990407
148,1.999943084
149,1.99961548
150,1.99956898
